Asymptotic-preserving Particle-In-Cell methods for the Vlasov-Maxwell system near quasi-neutrality

In this article, we design Asymptotic-Preserving Particle-In-Cell methods for the Vlasov-Maxwell system in the quasi-neutral limit, this limit being characterized by a Debye length negligible compared to the space scale of the problem. These methods are consistent discretizations of the Vlasov-Maxwell system which, in the quasi-neutral limit, remain stable and are consistent with a quasi-neutral model (in this quasi-neutral model, the electric field is computed by means of a generalized Ohm law). The derivation of Asymptotic-Preserving methods is not straightforward since the quasi-neutral model is a singular limit of the Vlasov-Maxwell model. The key step is a reformulation of the Vlasov-Maxwell system which unifies the two models in a single set of equations with a smooth transition from one to another. As demonstrated in various and demanding numerical simulations, the Asymptotic-Preserving methods are able to treat efficiently both quasi-neutral plasmas and non-neutral plasmas, making them particularly well suited for complex problems involving dense plasmas with localized non-neutral regions.

==> POS-1/Contour.dat <==
   1.7546590e-09   2.1578394e-09   2.5593500e-09   3.0333488e-09   3.5560383e-09   4.0944708e-09
   6.3803093e-02   7.1621907e-02   7.9576955e-02   8.8019582e-02   9.8855369e-02   1.0815118e-01
   1.9392845e+07   1.9812796e+07   1.7811496e+07   2.0730828e+07   1.7264586e+07


==> POS-2-LT/Contour.dat <==
   1.2434523e-09   1.6203990e-09   2.0572622e-09   2.5787052e-09   3.1136607e-09   3.6764388e-09
   5.7166664e-02   6.6312828e-02   7.7165245e-02   8.6470717e-02   9.6518757e-02   1.0677410e-01
   2.4263816e+07   2.4841683e+07   1.7845616e+07   1.8782944e+07   1.8222715e+07

